Shrub Ensembles for Online Classification

Online learning algorithms have become a ubiquitous tool in the machine learning toolbox and are frequently used in small, resource-constraint environments. Among the most successful online learning methods are Decision Tree (DT) ensembles. DT ensembles provide excellent performance while adapting to changes in the data, but they are not resource efficient. Incremental tree learners keep adding new nodes to the tree but never remove old ones increasing the memory consumption over time. Gradient-based tree learning, on the other hand, requires the computation of gradients over the entire tree which is costly for even moderately sized trees. In this paper, we propose a novel memory-efficient online classification ensemble called shrub ensembles for resource-constraint systems. Our algorithm trains small to medium-sized decision trees on small windows and uses stochastic proximal gradient descent to learn the ensemble weights of these `shrubs'. We provide a theoretical analysis of our algorithm and include an extensive discussion on the behavior of our approach in the online setting. In a series of 2~959 experiments on 12 different datasets, we compare our method against 8 state-of-the-art methods. Our Shrub Ensembles retain an excellent performance even when only little memory is available. We show that SE offers a better accuracy-memory trade-off in 7 of 12 cases, while having a statistically significant better performance than most other methods. Our implementation is available under https://github.com/sbuschjaeger/se-online .

==> accuracy_gas-sensor_ARF.dat <==
%% LaTeX2e file `accuracy_gas-sensor_ARF.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  0.500000
   278  0.877163
   556  0.820311
   834  0.808033
  1112  0.825458
  1390  0.850304
  1667  0.861985
  1945  0.881203
  2223  0.895613
  2501  0.907218
  2779  0.911463
  3057  0.916244
  3334  0.919398
  3612  0.921483
  3890  0.926983
  4168  0.929454
  4446  0.928242
  4724  0.931407
  5001  0.933607
  5279  0.935019
  5557  0.936651
  5835  0.939305
  6113  0.941104
  6391  0.943666
  6668  0.943457
  6946  0.944280
  7224  0.944764
  7502  0.946411
  7780  0.947812
  8058  0.949612
  8335  0.950087
  8613  0.950994
  8891  0.950396
  9169  0.951028
  9447  0.952469
  9724  0.951355
 10002  0.951207
 10280  0.951749
 10558  0.949071
 10836  0.943531
 11114  0.944212
 11391  0.944866
 11669  0.944900
 11947  0.944691
 12225  0.943801
 12503  0.943561
 12781  0.944368
 13058  0.943940
 13336  0.944209
 13614  0.944393


==> accuracy_gas-sensor_Bag.dat <==
%% LaTeX2e file `accuracy_gas-sensor_Bag.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  0.500000
   278  0.904174
   556  0.836514
   834  0.856024
  1112  0.842552
  1390  0.868296
  1667  0.881787
  1945  0.896631
  2223  0.909111
  2501  0.910018
  2779  0.910383
  3057  0.907410
  3334  0.904212
  3612  0.906687
  3890  0.913356
  4168  0.916062
  4446  0.917894
  4724  0.920186
  5001  0.917509
  5279  0.921000
  5557  0.922253
  5835  0.925529
  6113  0.926708
  6391  0.929896
  6668  0.930559
  6946  0.933194
  7224  0.933135
  7502  0.935213
  7780  0.936885
  8058  0.939063
  8335  0.934969
  8613  0.937068
  8891  0.934256
  9169  0.931068
  9447  0.932779
  9724  0.926981
 10002  0.926811
 10280  0.926747
 10558  0.923573
 10836  0.922650
 11114  0.920941
 11391  0.919379
 11669  0.919655
 11947  0.920060
 12225  0.921796
 12503  0.921246
 12781  0.920528
 13058  0.920429
 13336  0.921338
 13614  0.920887


==> accuracy_gas-sensor_HT.dat <==
%% LaTeX2e file `accuracy_gas-sensor_HT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  0.500000
   278  0.877163
   556  0.816160
   834  0.771367
  1112  0.787671
  1390  0.799206
  1667  0.782777
  1945  0.782725
  2223  0.805623
  2501  0.826434
  2779  0.840561
  3057  0.839031
  3334  0.833715
  3612  0.837446
  3890  0.846767
  4168  0.852429
  4446  0.842987
  4724  0.845665
  5001  0.844603
  5279  0.850336
  5557  0.856384
  5835  0.862863
  6113  0.867157
  6391  0.871528
  6668  0.872507
  6946  0.875486
  7224  0.874368
  7502  0.873775
  7780  0.875699
  8058  0.878374
  8335  0.878952
  8613  0.878563
  8891  0.871464
  9169  0.865354
  9447  0.864771
  9724  0.865358
 10002  0.859371
 10280  0.860207
 10558  0.854286
 10836  0.848899
 11114  0.851172
 11391  0.852821
 11669  0.852846
 11947  0.850296
 12225  0.845541
 12503  0.842931
 12781  0.841384
 13058  0.834870
 13336  0.831456
 13614  0.829659


==> accuracy_gas-sensor_HTT.dat <==
%% LaTeX2e file `accuracy_gas-sensor_HTT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  0.500000
   278  0.873559
   556  0.856317
   834  0.871924
  1112  0.888437
  1390  0.903561
  1667  0.917791
  1945  0.929030
  2223  0.936558
  2501  0.943561
  2779  0.942055
  3057  0.939923
  3334  0.939816
  3612  0.930396
  3890  0.934953
  4168  0.934748
  4446  0.933416
  4724  0.936064
  5001  0.932307
  5279  0.934451
  5557  0.931432
  5835  0.933756
  6113  0.934397
  6391  0.936938
  6668  0.934852
  6946  0.933959
  7224  0.932027
  7502  0.934013
  7780  0.935600
  8058  0.937698
  8335  0.937031
  8613  0.937533
  8891  0.931205
  9169  0.927878
  9447  0.929180
  9724  0.927701
 10002  0.926549
 10280  0.926650
 10558  0.921418
 10836  0.920256
 11114  0.920277
 11391  0.920850
 11669  0.920529
 11947  0.921316
 12225  0.921520
 12503  0.920016
 12781  0.920206
 13058  0.917227
 13336  0.916525
 13614  0.916053


==> accuracy_gas-sensor_NB.dat <==
%% LaTeX2e file `accuracy_gas-sensor_NB.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  0.500000
   278  0.909314
   556  0.841915
   834  0.790563
  1112  0.811963
  1390  0.818638
  1667  0.798978
  1945  0.796610
  2223  0.817322
  2501  0.810437
  2779  0.825085
  3057  0.826271
  3334  0.821416
  3612  0.820124
  3890  0.832369
  4168  0.840912
  4446  0.809584
  4724  0.797819
  5001  0.791021
  5279  0.753967
  5557  0.732925
  5835  0.745094
  6113  0.737546
  6391  0.735252
  6668  0.726894
  6946  0.714042
  7224  0.707716
  7502  0.709916
  7780  0.713140
  8058  0.714125
  8335  0.703192
  8613  0.699833
  8891  0.688910
  9169  0.683720
  9447  0.682733
  9724  0.671363
 10002  0.656802
 10280  0.652220
 10558  0.649242
 10836  0.643989
 11114  0.643069
 11391  0.637231
 11669  0.629858
 11947  0.625230
 12225  0.618962
 12503  0.614437
 12781  0.613523
 13058  0.605294
 13336  0.598946
 13614  0.600856


==> accuracy_gas-sensor_SB.dat <==
%% LaTeX2e file `accuracy_gas-sensor_SB.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  0.500000
   278  0.917672
   556  0.856317
   834  0.815759
  1112  0.828157
  1390  0.853903
  1667  0.863185
  1945  0.851638
  2223  0.865916
  2501  0.853629
  2779  0.865035
  3057  0.861933
  3334  0.851283
  3612  0.842275
  3890  0.852937
  4168  0.860108
  4446  0.827804
  4724  0.817085
  5001  0.811519
  5279  0.774084
  5557  0.752542
  5835  0.763937
  6113  0.764571
  6391  0.764279
  6668  0.754790
  6946  0.743692
  7224  0.737999
  7502  0.740419
  7780  0.745188
  8058  0.748348
  8335  0.738579
  8613  0.738650
  8891  0.730190
  9169  0.721383
  9447  0.717349
  9724  0.704068
 10002  0.688597
 10280  0.685782
 10558  0.682015
 10836  0.677305
 11114  0.676666
 11391  0.671486
 11669  0.664696
 11947  0.659550
 12225  0.653861
 12503  0.651150
 12781  0.652224
 13058  0.645022
 13336  0.640105
 13614  0.641698


==> accuracy_gas-sensor_SDT.dat <==
%% LaTeX2e file `accuracy_gas-sensor_SDT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  0.000000
   278  0.000000
   556  0.000000
   834  0.043762
  1112  0.126858
  1390  0.101476
  1667  0.084609
  1945  0.072513
  2223  0.141504
  2501  0.236950
  2779  0.227102
  3057  0.206446
  3334  0.191258
  3612  0.197702
  3890  0.189485
  4168  0.200840
  4446  0.188280
  4724  0.212236
  5001  0.255874
  5279  0.244009
  5557  0.231801
  5835  0.220756
  6113  0.225071
  6391  0.236092
  6668  0.235021
  6946  0.225614
  7224  0.216931
  7502  0.208892
  7780  0.201427
  8058  0.194477
  8335  0.188014
  8613  0.181945
  8891  0.184692
  9169  0.179091
  9447  0.173821
  9724  0.182894
 10002  0.181873
 10280  0.181818
 10558  0.177031
 10836  0.172489
 11114  0.168174
 11391  0.164084
 11669  0.161803
 11947  0.162223
 12225  0.158534
 12503  0.155009
 12781  0.151637
 13058  0.153016
 13336  0.149826
 13614  0.149080


==> accuracy_gas-sensor_SE.dat <==
%% LaTeX2e file `accuracy_gas-sensor_SE.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  0.500000
   278  0.948463
   556  0.938790
   834  0.943610
  1112  0.952316
  1390  0.959697
  1667  0.966396
  1945  0.970172
  2223  0.973453
  2501  0.976405
  2779  0.976606
  3057  0.977752
  3334  0.977670
  3612  0.975910
  3890  0.977118
  4168  0.977444
  4446  0.976606
  4724  0.977136
  5001  0.978402
  5279  0.979161
  5557  0.979663
  5835  0.980461
  6113  0.978405
  6391  0.978092
  6668  0.974756
  6946  0.971240
  7224  0.968436
  7502  0.969339
  7780  0.969792
  8058  0.970835
  8335  0.968864
  8613  0.966031
  8891  0.964681
  9169  0.964771
  9447  0.965807
  9724  0.965522
 10002  0.964505
 10280  0.965076
 10558  0.963675
 10836  0.962900
 11114  0.963288
 11391  0.963533
 11669  0.962881
 11947  0.961411
 12225  0.962125
 12503  0.962168
 12781  0.962052
 13058  0.961861
 13336  0.961864
 13614  0.961950


==> accuracy_gas-sensor_SRP.dat <==
%% LaTeX2e file `accuracy_gas-sensor_SRP.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  0.500000
   278  0.903671
   556  0.886581
   834  0.905216
  1112  0.913629
  1390  0.925872
  1667  0.938193
  1945  0.944973
  2223  0.951856
  2501  0.957208
  2779  0.956451
  3057  0.958776
  3334  0.958696
  3612  0.956528
  3890  0.959635
  4168  0.959013
  4446  0.956810
  4724  0.958082
  5001  0.960004
  5279  0.960595
  5557  0.960407
  5835  0.962036
  6113  0.962372
  6391  0.964009
  6668  0.962655
  6946  0.964149
  7224  0.963591
  7502  0.964932
  7780  0.965936
  8058  0.967111
  8335  0.966525
  8613  0.967489
  8891  0.967156
  9169  0.967388
  9447  0.968348
  9724  0.967707
 10002  0.967505
 10280  0.967703
 10558  0.965889
 10836  0.965022
 11114  0.965897
 11391  0.966096
 11669  0.965918
 11947  0.965429
 12225  0.966052
 12503  0.965242
 12781  0.965573
 13058  0.964771
 13336  0.965220
 13614  0.965108


==> accuracy_led_a_ARF.dat <==
%% LaTeX2e file `accuracy_led_a_ARF.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.000000
  20002  0.728608
  40004  0.732153
  60005  0.736035
  80007  0.737610
 100009  0.738842
 120010  0.738342
 140012  0.738754
 160013  0.739116
 180015  0.739440
 200017  0.739262
 220018  0.739631
 240020  0.740057
 260021  0.737945
 280023  0.737703
 300025  0.737913
 320026  0.738191
 340028  0.738326
 360029  0.738356
 380031  0.738511
 400033  0.738771
 420034  0.738780
 440036  0.738992
 460037  0.738945
 480039  0.739190
 500041  0.739311
 520042  0.738583
 540044  0.738420
 560045  0.738551
 580047  0.738644
 600049  0.738838
 620050  0.738808
 640052  0.738832
 660053  0.738925
 680055  0.739024
 700057  0.739003
 720058  0.739123
 740060  0.739209
 760061  0.738904
 780063  0.738788
 800065  0.738806
 820066  0.738892
 840068  0.738955
 860069  0.739011
 880071  0.739050
 900073  0.739100
 920074  0.739101
 940076  0.739159
 960077  0.739135
 980079  0.739207


==> accuracy_led_a_Bag.dat <==
%% LaTeX2e file `accuracy_led_a_Bag.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.000000
  20002  0.722390
  40004  0.728521
  60005  0.734060
  80007  0.735872
 100009  0.737055
 120010  0.737242
 140012  0.737647
 160013  0.738221
 180015  0.738679
 200017  0.738643
 220018  0.738815
 240020  0.739241
 260021  0.730037
 280023  0.718582
 300025  0.714893
 320026  0.716337
 340028  0.717694
 360029  0.718952
 380031  0.720139
 400033  0.721172
 420034  0.722050
 440036  0.723073
 460037  0.723800
 480039  0.724674
 500041  0.725399
 520042  0.718165
 540044  0.715743
 560045  0.715224
 580047  0.715083
 600049  0.715288
 620050  0.715538
 640052  0.716083
 660053  0.716727
 680055  0.717458
 700057  0.718051
 720058  0.718747
 740060  0.719387
 760061  0.719098
 780063  0.718790
 800065  0.719041
 820066  0.719487
 840068  0.719888
 860069  0.720360
 880071  0.720804
 900073  0.721298
 920074  0.721649
 940076  0.722122
 960077  0.722422
 980079  0.722823


==> accuracy_led_a_HT.dat <==
%% LaTeX2e file `accuracy_led_a_HT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.016741
  20002  0.724130
  40004  0.710268
  60005  0.715382
  80007  0.711475
 100009  0.705770
 120010  0.699596
 140012  0.699799
 160013  0.700787
 180015  0.699985
 200017  0.697350
 220018  0.696549
 240020  0.694949
 260021  0.687198
 280023  0.683243
 300025  0.682674
 320026  0.683671
 340028  0.684324
 360029  0.684583
 380031  0.686089
 400033  0.686995
 420034  0.687465
 440036  0.688113
 460037  0.688589
 480039  0.688916
 500041  0.689294
 520042  0.682722
 540044  0.679319
 560045  0.677631
 580047  0.677076
 600049  0.677706
 620050  0.678440
 640052  0.679193
 660053  0.680086
 680055  0.681177
 700057  0.682053
 720058  0.682823
 740060  0.683197
 760061  0.682188
 780063  0.681122
 800065  0.680706
 820066  0.680719
 840068  0.680689
 860069  0.681088
 880071  0.681647
 900073  0.682368
 920074  0.682905
 940076  0.683489
 960077  0.683995
 980079  0.684479


==> accuracy_led_a_HTT.dat <==
%% LaTeX2e file `accuracy_led_a_HTT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.016741
  20002  0.690779
  40004  0.707208
  60005  0.717165
  80007  0.722786
 100009  0.726448
 120010  0.728393
 140012  0.729762
 160013  0.731213
 180015  0.732513
 200017  0.732740
 220018  0.733254
 240020  0.733739
 260021  0.725250
 280023  0.715901
 300025  0.711420
 320026  0.710847
 340028  0.711630
 360029  0.712990
 380031  0.714276
 400033  0.715490
 420034  0.716358
 440036  0.717457
 460037  0.718351
 480039  0.719386
 500041  0.720132
 520042  0.713799
 540044  0.711436
 560045  0.710832
 580047  0.710382
 600049  0.710680
 620050  0.711168
 640052  0.711736
 660053  0.711837
 680055  0.712317
 700057  0.712477
 720058  0.712782
 740060  0.712160
 760061  0.712101
 780063  0.711795
 800065  0.711368
 820066  0.711604
 840068  0.712003
 860069  0.712603
 880071  0.713228
 900073  0.713850
 920074  0.714338
 940076  0.714901
 960077  0.715297
 980079  0.715812


==> accuracy_led_a_NB.dat <==
%% LaTeX2e file `accuracy_led_a_NB.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.016741
  20002  0.734198
  40004  0.734836
  60005  0.737066
  80007  0.738210
 100009  0.739312
 120010  0.739306
 140012  0.739576
 160013  0.739875
 180015  0.740015
 200017  0.739818
 220018  0.739983
 240020  0.740141
 260021  0.731492
 280023  0.716831
 300025  0.704366
 320026  0.693802
 340028  0.685271
 360029  0.677807
 380031  0.670941
 400033  0.665094
 420034  0.659683
 440036  0.654626
 460037  0.649954
 480039  0.645859
 500041  0.643365
 520042  0.633235
 540044  0.624976
 560045  0.618409
 580047  0.613034
 600049  0.608018
 620050  0.603582
 640052  0.599595
 660053  0.595818
 680055  0.592461
 700057  0.589351
 720058  0.586637
 740060  0.584204
 760061  0.579761
 780063  0.573757
 800065  0.567992
 820066  0.562693
 840068  0.558490
 860069  0.554949
 880071  0.551954
 900073  0.549260
 920074  0.546836
 940076  0.544546
 960077  0.542386
 980079  0.540538


==> accuracy_led_a_SB.dat <==
%% LaTeX2e file `accuracy_led_a_SB.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.016741
  20002  0.733204
  40004  0.734419
  60005  0.737199
  80007  0.738901
 100009  0.739842
 120010  0.739566
 140012  0.739340
 160013  0.739475
 180015  0.739277
 200017  0.738840
 220018  0.738803
 240020  0.738904
 260021  0.731890
 280023  0.725530
 300025  0.724449
 320026  0.725105
 340028  0.725726
 360029  0.726434
 380031  0.727074
 400033  0.727536
 420034  0.728031
 440036  0.728474
 460037  0.728621
 480039  0.729019
 500041  0.729319
 520042  0.722802
 540044  0.720853
 560045  0.720533
 580047  0.720663
 600049  0.721201
 620050  0.721585
 640052  0.722099
 660053  0.722579
 680055  0.722992
 700057  0.723411
 720058  0.723937
 740060  0.724350
 760061  0.723639
 780063  0.722864
 800065  0.722646
 820066  0.722663
 840068  0.722692
 860069  0.722919
 880071  0.723160
 900073  0.723442
 920074  0.723628
 940076  0.723888
 960077  0.724088
 980079  0.724381


==> accuracy_led_a_SDT.dat <==
%% LaTeX2e file `accuracy_led_a_SDT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.169866
  20002  0.102542
  40004  0.102343
  60005  0.102159
  80007  0.102182
 100009  0.101761
 120010  0.101992
 140012  0.102184
 160013  0.101787
 180015  0.101402
 200017  0.101237
 220018  0.100806
 240020  0.100627
 260021  0.100874
 280023  0.100935
 300025  0.101011
 320026  0.101086
 340028  0.101046
 360029  0.100982
 380031  0.101314
 400033  0.101209
 420034  0.101010
 440036  0.100934
 460037  0.100853
 480039  0.100728
 500041  0.100709
 520042  0.100777
 540044  0.100833
 560045  0.100871
 580047  0.100910
 600049  0.100884
 620050  0.100960
 640052  0.101029
 660053  0.100967
 680055  0.100893
 700057  0.100865
 720058  0.100739
 740060  0.100682
 760061  0.100764
 780063  0.100789
 800065  0.100822
 820066  0.100855
 840068  0.100844
 860069  0.100825
 880071  0.100971
 900073  0.100931
 920074  0.100847
 940076  0.100817
 960077  0.100775
 980079  0.100719


==> accuracy_led_a_SE.dat <==
%% LaTeX2e file `accuracy_led_a_SE.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.000000
  20002  0.616141
  40004  0.675553
  60005  0.698622
  80007  0.709353
 100009  0.715373
 120010  0.719169
 140012  0.722134
 160013  0.724647
 180015  0.726530
 200017  0.727873
 220018  0.729164
 240020  0.730269
 260021  0.729909
 280023  0.730147
 300025  0.730987
 320026  0.731664
 340028  0.732141
 360029  0.732583
 380031  0.733012
 400033  0.733441
 420034  0.733654
 440036  0.733983
 460037  0.734160
 480039  0.734604
 500041  0.734876
 520042  0.734445
 540044  0.734430
 560045  0.734678
 580047  0.734777
 600049  0.734934
 620050  0.735000
 640052  0.735073
 660053  0.735305
 680055  0.735515
 700057  0.735691
 720058  0.735907
 740060  0.736123
 760061  0.736004
 780063  0.736056
 800065  0.736138
 820066  0.736262
 840068  0.736330
 860069  0.736402
 880071  0.736465
 900073  0.736620
 920074  0.736692
 940076  0.736822
 960077  0.736855
 980079  0.737001


==> accuracy_led_a_SRP.dat <==
%% LaTeX2e file `accuracy_led_a_SRP.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.016741
  20002  0.730492
  40004  0.733469
  60005  0.736052
  80007  0.737085
 100009  0.738550
 120010  0.738256
 140012  0.738583
 160013  0.739259
 180015  0.739682
 200017  0.739567
 220018  0.739687
 240020  0.740093
 260021  0.739322
 280023  0.739132
 300025  0.739260
 320026  0.739354
 340028  0.739387
 360029  0.739281
 380031  0.739338
 400033  0.739545
 420034  0.739453
 440036  0.739691
 460037  0.739566
 480039  0.739759
 500041  0.739812
 520042  0.739408
 540044  0.739170
 560045  0.739292
 580047  0.739317
 600049  0.739363
 620050  0.739222
 640052  0.739234
 660053  0.739344
 680055  0.739397
 700057  0.739423
 720058  0.739521
 740060  0.739643
 760061  0.739412
 780063  0.739340
 800065  0.739295
 820066  0.739338
 840068  0.739310
 860069  0.739304
 880071  0.739350
 900073  0.739468
 920074  0.739400
 940076  0.739461
 960077  0.739438
 980079  0.739561


==> memory_gas-sensor_ARF.dat <==
%% LaTeX2e file `memory_gas-sensor_ARF.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  6.729600e+04
   278  7.262983e+05
   556  9.147132e+05
   834  1.095625e+06
  1112  1.006910e+06
  1390  1.004989e+06
  1667  1.011934e+06
  1945  1.034450e+06
  2223  1.063510e+06
  2501  1.101245e+06
  2779  1.148104e+06
  3057  1.195475e+06
  3334  1.243003e+06
  3612  1.326856e+06
  3890  1.399004e+06
  4168  1.462814e+06
  4446  1.506489e+06
  4724  1.510627e+06
  5001  1.518474e+06
  5279  1.520688e+06
  5557  1.530500e+06
  5835  1.546227e+06
  6113  1.569393e+06
  6391  1.601514e+06
  6668  1.635342e+06
  6946  1.645452e+06
  7224  1.646132e+06
  7502  1.645757e+06
  7780  1.649776e+06
  8058  1.656139e+06
  8335  1.665222e+06
  8613  1.678867e+06
  8891  1.698518e+06
  9169  1.717231e+06
  9447  1.739088e+06
  9724  1.766798e+06
 10002  1.784940e+06
 10280  1.794805e+06
 10558  1.807346e+06
 10836  1.793187e+06
 11114  1.782321e+06
 11391  1.777354e+06
 11669  1.773908e+06
 11947  1.777129e+06
 12225  1.788208e+06
 12503  1.794389e+06
 12781  1.805562e+06
 13058  1.820934e+06
 13336  1.835100e+06
 13614  1.841794e+06


==> memory_gas-sensor_Bag.dat <==
%% LaTeX2e file `memory_gas-sensor_Bag.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  8.611200e+04
   278  3.958981e+05
   556  5.281851e+05
   834  7.473287e+05
  1112  8.652205e+05
  1390  9.973108e+05
  1667  1.149543e+06
  1945  1.298081e+06
  2223  1.436078e+06
  2501  1.559015e+06
  2779  1.675135e+06
  3057  1.819457e+06
  3334  1.904856e+06
  3612  1.944987e+06
  3890  1.984128e+06
  4168  2.029247e+06
  4446  2.100014e+06
  4724  2.178795e+06
  5001  2.260350e+06
  5279  2.347331e+06
  5557  2.437920e+06
  5835  2.532436e+06
  6113  2.638734e+06
  6391  2.749756e+06
  6668  2.815768e+06
  6946  2.884597e+06
  7224  2.958889e+06
  7502  3.049072e+06
  7780  3.141924e+06
  8058  3.233682e+06
  8335  3.323400e+06
  8613  3.415322e+06
  8891  3.510491e+06
  9169  3.616844e+06
  9447  3.727206e+06
  9724  3.818255e+06
 10002  3.894157e+06
 10280  3.971703e+06
 10558  4.058369e+06
 10836  4.161135e+06
 11114  4.263303e+06
 11391  4.371048e+06
 11669  4.483813e+06
 11947  4.600913e+06
 12225  4.716927e+06
 12503  4.834623e+06
 12781  4.946977e+06
 13058  4.997654e+06
 13336  5.046834e+06
 13614  5.100763e+06


==> memory_gas-sensor_HT.dat <==
%% LaTeX2e file `memory_gas-sensor_HT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1       0.000000
   278   96050.964029
   556  128873.482014
   834  142376.988010
  1112  149128.741007
  1390  153179.792806
  1667  155872.393521
  1945  157803.615424
  2223  159251.814665
  2501  160378.063175
  2779  161278.980928
  3057  162016.041871
  3334  162628.196761
  3612  164126.039867
  3890  169580.366067
  4168  174677.986564
  4446  180277.277553
  4724  183996.279424
  5001  187277.725255
  5279  192695.662057
  5557  199655.834443
  5835  206290.615938
  6113  212648.277442
  6391  218456.207792
  6668  223865.230954
  6946  228965.076879
  7224  233672.409745
  7502  238292.958678
  7780  242586.988175
  8058  246584.730702
  8335  250826.056869
  8613  255869.991873
  8891  260607.717467
  9169  265162.908060
  9447  269418.243252
  9724  273553.828054
 10002  278391.431314
 10280  283919.035798
 10558  289737.638189
 10836  295506.160207
 11114  302387.581789
 11391  308999.501361
 11669  315502.437570
 11947  321938.013560
 12225  328200.257832
 12503  334240.945053
 12781  340185.897817
 13058  346072.496248
 13336  351843.542891
 13614  357381.906861


==> memory_gas-sensor_HTT.dat <==
%% LaTeX2e file `memory_gas-sensor_HTT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  0.000000e+00
   278  9.624524e+04
   556  1.685706e+05
   834  2.461697e+05
  1112  3.078893e+05
  1390  3.416314e+05
  1667  3.810930e+05
  1945  4.187564e+05
  2223  4.199787e+05
  2501  3.865018e+05
  2779  3.630737e+05
  3057  3.482359e+05
  3334  3.472846e+05
  3612  3.616953e+05
  3890  3.831180e+05
  4168  3.948940e+05
  4446  4.112322e+05
  4724  4.312909e+05
  5001  4.542508e+05
  5279  4.797264e+05
  5557  5.056643e+05
  5835  5.313009e+05
  6113  5.553054e+05
  6391  5.682466e+05
  6668  5.857334e+05
  6946  6.063806e+05
  7224  6.332047e+05
  7502  6.612601e+05
  7780  6.902181e+05
  8058  7.178595e+05
  8335  7.372341e+05
  8613  7.557591e+05
  8891  7.736379e+05
  9169  7.992268e+05
  9447  8.264677e+05
  9724  8.544333e+05
 10002  8.855684e+05
 10280  8.966274e+05
 10558  9.131417e+05
 10836  9.340366e+05
 11114  9.552471e+05
 11391  9.767993e+05
 11669  1.000215e+06
 11947  1.027819e+06
 12225  1.040202e+06
 12503  1.037651e+06
 12781  1.038665e+06
 13058  1.040345e+06
 13336  1.046471e+06
 13614  1.054517e+06


==> memory_gas-sensor_NB.dat <==
%% LaTeX2e file `memory_gas-sensor_NB.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1      0.000000
   278  36165.323741
   556  48850.661871
   834  55641.774580
  1112  59037.330935
  1390  61074.664748
  1667  62428.813437
  1945  63400.053470
  2223  64128.374269
  2501  64694.781287
  2779  65147.866139
  3057  65518.544979
  3334  65826.406719
  3612  66087.904762
  3890  66312.026735
  4168  66506.251440
  4446  66676.187135
  4724  66826.121931
  5001  66958.937812
  5279  67078.219360
  5557  67185.566313
  5835  67282.684490
  6113  67370.969409
  6391  67451.573776
  6668  67525.203359
  6946  67593.194356
  7224  67655.952381
  7502  67714.059184
  7780  67768.013368
  8058  67818.244726
  8335  67864.962687
  8613  67908.828051
  8891  67949.950287
  9169  67988.578907
  9447  68024.934053
  9724  68059.090909
 10002  68091.468906
 10280  68122.095720
 10558  68151.109680
 10836  68178.634921
 11114  68204.783156
 11391  68229.567904
 11669  68253.259062
 11947  68275.847661
 12225  68297.408916
 12503  68318.011357
 12781  68337.717549
 13058  68356.518303
 13336  68374.601680
 13614  68391.946526


==> memory_gas-sensor_SB.dat <==
%% LaTeX2e file `memory_gas-sensor_SB.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  7.836800e+04
   278  4.166360e+06
   556  4.981600e+06
   834  5.417357e+06
  1112  5.635236e+06
  1390  5.765963e+06
  1667  5.852853e+06
  1945  5.915174e+06
  2223  5.961907e+06
  2501  5.998251e+06
  2779  6.027324e+06
  3057  6.051108e+06
  3334  6.070863e+06
  3612  6.087642e+06
  3890  6.102023e+06
  4168  6.114485e+06
  4446  6.125390e+06
  4724  6.135010e+06
  5001  6.143532e+06
  5279  6.151186e+06
  5557  6.158074e+06
  5835  6.164306e+06
  6113  6.169971e+06
  6391  6.175143e+06
  6668  6.179867e+06
  6946  6.184230e+06
  7224  6.188257e+06
  7502  6.191985e+06
  7780  6.195447e+06
  8058  6.198671e+06
  8335  6.201668e+06
  8613  6.204483e+06
  8891  6.207122e+06
  9169  6.209600e+06
  9447  6.211933e+06
  9724  6.214125e+06
 10002  6.216202e+06
 10280  6.218167e+06
 10558  6.220029e+06
 10836  6.221795e+06
 11114  6.223473e+06
 11391  6.225063e+06
 11669  6.226584e+06
 11947  6.228033e+06
 12225  6.229417e+06
 12503  6.230739e+06
 12781  6.232003e+06
 13058  6.233209e+06
 13336  6.234370e+06
 13614  6.235483e+06


==> memory_gas-sensor_SDT.dat <==
%% LaTeX2e file `memory_gas-sensor_SDT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1    8108.000000
   278    9900.517986
   556   12088.258993
   834   14412.172662
  1112   16564.129496
  1390   18692.103597
  1667   20986.953809
  1945   23322.585090
  2223   25806.288799
  2501   28237.996002
  2779   30688.749910
  3057   32939.235852
  3334   35306.368326
  3612   37835.840532
  3890   40007.253470
  4168   42393.328215
  4446   44748.698156
  4724   47082.821338
  5001   49412.817437
  5279   51764.004546
  5557   54145.436027
  5835   56563.943787
  6113   58762.479306
  6391   61295.049288
  6668   63613.946011
  6946   65755.260582
  7224   68252.458472
  7502   70571.899760
  7780   72725.581491
  8058   75256.217424
  8335   77617.240552
  8613   79834.099617
  8891   81912.327072
  9169   83864.532664
  9447   85701.841855
  9724   87428.054299
 10002   89064.367127
 10280   90612.178988
 10558   92078.480773
 10836   93469.545958
 11114   94791.020335
 11391   96043.587042
 11669   97240.886108
 11947   98382.464217
 12225   99472.122699
 12503  100513.324802
 12781  101509.232454
 13058  102459.381222
 13336  103373.275345
 13614  104249.845747


==> memory_gas-sensor_SE.dat <==
%% LaTeX2e file `memory_gas-sensor_SE.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1   879.000000
   278  1424.553957
   556  1473.776978
   834  1455.517986
  1112  1459.388489
  1390  1451.310791
  1667  1437.301140
  1945  1427.252956
  2223  1426.174089
  2501  1431.156737
  2779  1435.142497
  3057  1438.437357
  3334  1436.838032
  3612  1439.409745
  3890  1441.667352
  4168  1443.623800
  4446  1451.744939
  4724  1456.070279
  5001  1451.136773
  5279  1446.706005
  5557  1442.718553
  5835  1444.012511
  6113  1445.188778
  6391  1448.622281
  6668  1453.763047
  6946  1456.653902
  7224  1463.094131
  7502  1463.498001
  7780  1467.375321
  8058  1474.676346
  8335  1481.466707
  8613  1487.842447
  8891  1487.432797
  9169  1491.607700
  9447  1494.061713
  9724  1497.789798
 10002  1499.935813
 10280  1499.274708
 10558  1499.840311
 10836  1503.160207
 11114  1504.901026
 11391  1506.605654
 11669  1511.889194
 11947  1514.567758
 12225  1518.306994
 12503  1522.919699
 12781  1527.616540
 13058  1531.751723
 13336  1531.756449
 13614  1532.639489


==> memory_gas-sensor_SRP.dat <==
%% LaTeX2e file `memory_gas-sensor_SRP.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
     1  6.625600e+04
   278  1.897067e+06
   556  4.438073e+06
   834  6.948829e+06
  1112  9.096210e+06
  1390  1.138656e+07
  1667  1.346505e+07
  1945  1.527511e+07
  2223  1.559679e+07
  2501  1.474688e+07
  2779  1.417336e+07
  3057  1.393602e+07
  3334  1.405219e+07
  3612  1.454270e+07
  3890  1.528572e+07
  4168  1.536537e+07
  4446  1.507336e+07
  4724  1.491404e+07
  5001  1.484326e+07
  5279  1.495549e+07
  5557  1.522097e+07
  5835  1.555726e+07
  6113  1.597682e+07
  6391  1.617943e+07
  6668  1.649235e+07
  6946  1.677952e+07
  7224  1.719204e+07
  7502  1.754755e+07
  7780  1.798145e+07
  8058  1.841945e+07
  8335  1.860743e+07
  8613  1.895246e+07
  8891  1.935282e+07
  9169  1.979316e+07
  9447  2.021659e+07
  9724  2.055411e+07
 10002  2.097929e+07
 10280  2.130598e+07
 10558  2.162686e+07
 10836  2.170479e+07
 11114  2.178499e+07
 11391  2.189533e+07
 11669  2.198289e+07
 11947  2.218949e+07
 12225  2.254390e+07
 12503  2.284219e+07
 12781  2.308270e+07
 13058  2.333212e+07
 13336  2.373145e+07
 13614  2.395757e+07


==> memory_led_a_ARF.dat <==
%% LaTeX2e file `memory_led_a_ARF.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  6.582400e+04
  20002  8.144942e+06
  40004  1.374064e+07
  60005  2.035834e+07
  80007  2.801939e+07
 100009  3.577898e+07
 120010  4.333353e+07
 140012  5.035933e+07
 160013  5.735234e+07
 180015  6.436486e+07
 200017  7.169500e+07
 220018  7.896773e+07
 240020  8.609056e+07
 260021  9.314773e+07
 280023  8.786252e+07
 300025  8.444173e+07
 320026  8.255117e+07
 340028  8.181485e+07
 360029  8.205894e+07
 380031  8.302941e+07
 400033  8.447894e+07
 420034  8.648978e+07
 440036  8.906276e+07
 460037  9.205204e+07
 480039  9.530740e+07
 500041  9.864366e+07
 520042  9.874507e+07
 540044  9.608973e+07
 560045  9.423960e+07
 580047  9.312033e+07
 600049  9.261269e+07
 620050  9.256791e+07
 640052  9.285652e+07
 660053  9.349053e+07
 680055  9.457152e+07
 700057  9.611421e+07
 720058  9.777949e+07
 740060  9.961316e+07
 760061  1.015893e+08
 780063  9.950218e+07
 800065  9.793169e+07
 820066  9.687271e+07
 840068  9.626762e+07
 860069  9.603821e+07
 880071  9.606064e+07
 900073  9.637720e+07
 920074  9.700672e+07
 940076  9.798240e+07
 960077  9.927521e+07
 980079  1.007292e+08


==> memory_led_a_Bag.dat <==
%% LaTeX2e file `memory_led_a_Bag.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  8.611200e+04
  20002  1.121457e+07
  40004  1.517241e+07
  60005  1.815937e+07
  80007  2.023881e+07
 100009  2.261462e+07
 120010  2.505126e+07
 140012  2.707647e+07
 160013  2.894227e+07
 180015  3.070549e+07
 200017  3.223716e+07
 220018  3.367270e+07
 240020  3.521384e+07
 260021  3.686862e+07
 280023  3.877405e+07
 300025  4.059087e+07
 320026  3.941766e+07
 340028  3.837455e+07
 360029  3.773494e+07
 380031  3.728193e+07
 400033  3.705271e+07
 420034  3.708139e+07
 440036  3.729599e+07
 460037  3.764215e+07
 480039  3.814848e+07
 500041  3.873609e+07
 520042  3.928356e+07
 540044  3.998192e+07
 560045  4.091031e+07
 580047  4.193821e+07
 600049  4.302402e+07
 620050  4.408769e+07
 640052  4.520554e+07
 660053  4.642286e+07
 680055  4.768048e+07
 700057  4.887167e+07
 720058  5.002602e+07
 740060  5.019812e+07
 760061  4.935631e+07
 780063  4.886617e+07
 800065  4.860144e+07
 820066  4.846752e+07
 840068  4.837409e+07
 860069  4.839022e+07
 880071  4.849227e+07
 900073  4.870370e+07
 920074  4.898753e+07
 940076  4.932339e+07
 960077  4.968673e+07
 980079  5.009994e+07


==> memory_led_a_HT.dat <==
%% LaTeX2e file `memory_led_a_HT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.000000e+00
  20002  3.339885e+04
  40004  5.831893e+04
  60005  8.264536e+04
  80007  9.897697e+04
 100009  1.210129e+05
 120010  1.464984e+05
 140012  1.718121e+05
 160013  1.913947e+05
 180015  2.090415e+05
 200017  2.320010e+05
 220018  2.543591e+05
 240020  2.788277e+05
 260021  3.004780e+05
 280023  3.271414e+05
 300025  3.527281e+05
 320026  3.796300e+05
 340028  4.061884e+05
 360029  4.340593e+05
 380031  4.610667e+05
 400033  4.863264e+05
 420034  5.114124e+05
 440036  5.363867e+05
 460037  5.601313e+05
 480039  5.837467e+05
 500041  6.080796e+05
 520042  6.323388e+05
 540044  6.561741e+05
 560045  6.800800e+05
 580047  7.046007e+05
 600049  7.288378e+05
 620050  7.520483e+05
 640052  7.749108e+05
 660053  7.974503e+05
 680055  8.189367e+05
 700057  8.398321e+05
 720058  8.613472e+05
 740060  8.842393e+05
 760061  9.084816e+05
 780063  9.328164e+05
 800065  9.567568e+05
 820066  9.802254e+05
 840068  1.003138e+06
 860069  1.026684e+06
 880071  1.049507e+06
 900073  1.071787e+06
 920074  1.093482e+06
 940076  1.114989e+06
 960077  1.136855e+06
 980079  1.158374e+06


==> memory_led_a_HTT.dat <==
%% LaTeX2e file `memory_led_a_HTT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  0.000000e+00
  20002  4.641068e+05
  40004  7.087888e+05
  60005  8.035629e+05
  80007  8.922317e+05
 100009  9.882552e+05
 120010  1.108865e+06
 140012  1.228937e+06
 160013  1.333740e+06
 180015  1.419664e+06
 200017  1.490162e+06
 220018  1.520501e+06
 240020  1.550717e+06
 260021  1.583557e+06
 280023  1.635662e+06
 300025  1.706547e+06
 320026  1.712461e+06
 340028  1.662414e+06
 360029  1.627655e+06
 380031  1.609405e+06
 400033  1.607380e+06
 420034  1.593799e+06
 440036  1.594001e+06
 460037  1.600746e+06
 480039  1.611145e+06
 500041  1.617877e+06
 520042  1.622560e+06
 540044  1.640243e+06
 560045  1.664639e+06
 580047  1.691862e+06
 600049  1.714311e+06
 620050  1.728455e+06
 640052  1.749564e+06
 660053  1.771379e+06
 680055  1.771793e+06
 700057  1.783242e+06
 720058  1.793218e+06
 740060  1.780703e+06
 760061  1.756397e+06
 780063  1.745671e+06
 800065  1.746009e+06
 820066  1.741957e+06
 840068  1.750110e+06
 860069  1.765859e+06
 880071  1.787940e+06
 900073  1.815522e+06
 920074  1.845422e+06
 940076  1.878111e+06
 960077  1.912018e+06
 980079  1.947029e+06


==> memory_led_a_NB.dat <==
%% LaTeX2e file `memory_led_a_NB.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1      0.000000
  20002  29891.727227
  40004  29897.863614
  60005  29899.909008
  80007  29900.931768
 100009  29901.545421
 120010  29901.954504
 140012  29902.246722
 160013  29902.465875
 180015  29902.636336
 200017  29902.772704
 220018  29902.884273
 240020  29902.977252
 260021  29903.055922
 280023  29903.123358
 300025  29903.181802
 320026  29903.232937
 340028  29903.278059
 360029  29903.318166
 380031  29903.354053
 400033  29903.386351
 420034  29903.415571
 440036  29903.442137
 460037  29903.466391
 480039  29903.488625
 500041  29903.509080
 520042  29903.527961
 540044  29903.545444
 560045  29903.561678
 580047  29903.576793
 600049  29903.590900
 620050  29903.604096
 640052  29903.616469
 660053  29903.628090
 680055  29903.639029
 700057  29903.649343
 720058  29903.659083
 740060  29903.668297
 760061  29903.677026
 780063  29903.685307
 800065  29903.693175
 820066  29903.700658
 840068  29903.707786
 860069  29903.714581
 880071  29903.721068
 900073  29903.727267
 920074  29903.733195
 940076  29903.738872
 960077  29903.744312
 980079  29903.749530


==> memory_led_a_SB.dat <==
%% LaTeX2e file `memory_led_a_SB.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  7.836800e+04
  20002  2.287128e+06
  40004  2.287541e+06
  60005  2.369855e+06
  80007  2.534479e+06
 100009  2.793227e+06
 120010  3.154718e+06
 140012  3.518069e+06
 160013  3.871238e+06
 180015  4.260423e+06
 200017  4.616006e+06
 220018  4.951781e+06
 240020  5.278847e+06
 260021  5.590694e+06
 280023  5.894927e+06
 300025  6.193089e+06
 320026  6.514751e+06
 340028  6.866189e+06
 360029  7.221869e+06
 380031  7.576152e+06
 400033  7.932171e+06
 420034  8.288896e+06
 440036  8.652603e+06
 460037  9.016371e+06
 480039  9.373606e+06
 500041  9.721816e+06
 520042  1.007238e+07
 540044  1.043301e+07
 560045  1.079135e+07
 580047  1.114870e+07
 600049  1.150130e+07
 620050  1.185886e+07
 640052  1.222497e+07
 660053  1.260051e+07
 680055  1.297750e+07
 700057  1.335547e+07
 720058  1.373902e+07
 740060  1.412914e+07
 760061  1.452032e+07
 780063  1.490436e+07
 800065  1.527832e+07
 820066  1.564397e+07
 840068  1.600399e+07
 860069  1.636213e+07
 880071  1.671982e+07
 900073  1.707391e+07
 920074  1.742484e+07
 940076  1.777361e+07
 960077  1.811939e+07
 980079  1.846342e+07


==> memory_led_a_SDT.dat <==
%% LaTeX2e file `memory_led_a_SDT.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  2657.000000
  20002  5017.001600
  40004  5021.000800
  60005  5022.333822
  80007  5023.000375
 100009  5023.400304
 120010  5023.666911
 140012  5023.857355
 160013  5024.000181
 180015  5024.111274
 200017  5024.200148
 220018  5024.272859
 240020  5024.333456
 260021  5024.384727
 280023  5024.428676
 300025  5024.466764
 320026  5024.500091
 340028  5024.529498
 360029  5024.555636
 380031  5024.579024
 400033  5024.600073
 420034  5024.619117
 440036  5024.636430
 460037  5024.652237
 480039  5024.666727
 500041  5024.680058
 520042  5024.692363
 540044  5024.703757
 560045  5024.714337
 580047  5024.724188
 600049  5024.733382
 620050  5024.741982
 640052  5024.750045
 660053  5024.757619
 680055  5024.764748
 700057  5024.771470
 720058  5024.777818
 740060  5024.783823
 760061  5024.789512
 780063  5024.794909
 800065  5024.800036
 820066  5024.804913
 840068  5024.809558
 860069  5024.813987
 880071  5024.818215
 900073  5024.822254
 920074  5024.826118
 940076  5024.829818
 960077  5024.833363
 980079  5024.836764


==> memory_led_a_SE.dat <==
%% LaTeX2e file `memory_led_a_SE.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1    2696.000000
  20002  324123.435256
  40004  326767.578242
  60005  327422.401067
  80007  328089.960428
 100009  328123.447450
 120010  327952.195784
 140012  327316.275005
 160013  327518.717304
 180015  327502.128023
 200017  327931.572456
 220018  328647.223373
 240020  328858.840663
 260021  329251.016526
 280023  329233.138078
 300025  328941.639050
 320026  328924.500909
 340028  329128.621384
 360029  328853.707407
 380031  328714.379280
 400033  328518.458727
 420034  328401.885466
 440036  328105.502695
 460037  328132.374448
 480039  328043.960112
 500041  328019.527119
 520042  327952.924710
 540044  327911.306649
 560045  327809.991083
 580047  327968.812872
 600049  328039.208798
 620050  327991.011138
 640052  327920.338710
 660053  327695.742942
 680055  327550.257106
 700057  327646.953022
 720058  327719.752720
 740060  327632.054125
 760061  327749.664703
 780063  327710.739333
 800065  327682.152145
 820066  327769.024044
 840068  327887.396839
 860069  327919.471614
 880071  327920.442919
 900073  327862.691057
 920074  327711.558201
 940076  327595.541492
 960077  327650.570627
 980079  327740.264505


==> memory_led_a_SRP.dat <==
%% LaTeX2e file `memory_led_a_SRP.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/12/07.
%%
 x y
      1  6.446400e+04
  20002  3.735602e+06
  40004  6.144153e+06
  60005  8.761505e+06
  80007  1.191023e+07
 100009  1.530678e+07
 120010  1.844068e+07
 140012  2.101899e+07
 160013  2.322592e+07
 180015  2.579513e+07
 200017  2.842339e+07
 220018  3.121477e+07
 240020  3.411782e+07
 260021  3.720498e+07
 280023  3.534481e+07
 300025  3.424661e+07
 320026  3.375659e+07
 340028  3.378823e+07
 360029  3.410193e+07
 380031  3.481885e+07
 400033  3.587520e+07
 420034  3.720445e+07
 440036  3.878678e+07
 460037  4.062659e+07
 480039  4.262704e+07
 500041  4.465471e+07
 520042  4.492738e+07
 540044  4.373905e+07
 560045  4.284393e+07
 580047  4.223474e+07
 600049  4.190225e+07
 620050  4.177928e+07
 640052  4.189568e+07
 660053  4.229463e+07
 680055  4.291385e+07
 700057  4.374514e+07
 720058  4.468945e+07
 740060  4.582639e+07
 760061  4.716331e+07
 780063  4.618428e+07
 800065  4.543385e+07
 820066  4.482274e+07
 840068  4.437586e+07
 860069  4.409655e+07
 880071  4.395322e+07
 900073  4.395824e+07
 920074  4.414302e+07
 940076  4.450613e+07
 960077  4.501818e+07
 980079  4.567237e+07

